Symplectic model order reduction of port-Hamiltonian systems

This work proposes a novel structure-preserving model order reduction (MOR) method for linear, time-invariant port-Hamiltonian (pH) systems. Our goal is to construct a reduced order pH system, which can still be interpreted in the physical domain of the full order model. By this we mean, that if an electrical circuit is the initial high-dimensional pH system, we want the reduced order model to be still interpretable as an electronic circuit. In the case of the well-known mass spring damper (MSD) system, there are MOR methods available, which already guarantee the preservation of this particular structure. Moreover, we show that our new structure-preserving MOR method, which is based on symplectic MOR methods, will recover the known second-order Arnoldi method in the case of MSD systems. However, for the example of an electrical circuit pH model (and more models of similar block structure), our method yields a novel model reduction method. We present numerical results on the aforementioned electronic circuit model, highlighting the advantages of the proposed method.

==> LRCR_soarnoldi_poles_c_1e-3_r1_7.dat <==
-0.500500000000006,58.0855544315473
-0.500500000000006,-58.0855544315473
-2.36560991664122,43.192915269488
-2.36560991664122,-43.192915269488
1.36460991664119,43.1929152694881
1.36460991664119,-43.1929152694881
-0.5005,32.0227734610243
-0.5005,-32.0227734610243
-0.5005,23.8312119498395
-0.5005,-23.8312119498395
-0.5005,21.8742733164266
-0.5005,-21.8742733164266
-0.500500000000002,19.3021334833635
-0.500500000000002,-19.3021334833635
-0.500500000000004,13.824728883637
-0.500500000000004,-13.824728883637
-0.500500000000001,10.5630009784703
-0.500500000000001,-10.5630009784703
-0.500499999999999,8.75299769603866
-0.500499999999999,-8.75299769603866
-0.500500000000001,6.8525861309806
-0.500500000000001,-6.8525861309806
-0.500499999999999,4.88770004719282
-0.500499999999999,-4.88770004719282
-0.500499999999998,2.90719860958548
-0.500499999999998,-2.90719860958548
-0.5005,0.84731054875047
-0.5005,-0.84731054875047


==> LRCR_soarnoldi_poles_c_1e-3_r1_9.dat <==
-0.50049999999999,58.6679310290405
-0.50049999999999,-58.6679310290405
-0.500499999999985,53.9626535970611
-0.500499999999985,-53.9626535970611
-10.557478464685,41.0228368385533
-10.557478464685,-41.0228368385533
9.55647846468506,41.0228368385534
9.55647846468506,-41.0228368385534
-1.59020571102444,45.2918455074022
-1.59020571102444,-45.2918455074022
0.589205711024447,45.2918455074022
0.589205711024447,-45.2918455074022
-0.500500000000001,33.1327458546551
-0.500500000000001,-33.1327458546551
-0.500499999999999,31.1847360543577
-0.500499999999999,-31.1847360543577
-0.5005,27.6477427560684
-0.5005,-27.6477427560684
-0.5005,19.1913378655312
-0.5005,-19.1913378655312
-0.500500000000001,14.7648392265994
-0.500500000000001,-14.7648392265994
-0.500500000000002,12.6299774530276
-0.500500000000002,-12.6299774530276
-0.500499999999998,10.7545157634829
-0.500499999999998,-10.7545157634829
-0.500500000000001,8.80946651215372
-0.500500000000001,-8.80946651215372
-0.500499999999997,6.85357542277027
-0.500499999999997,-6.85357542277027
-0.500500000000004,4.88770084847942
-0.500500000000004,-4.88770084847942
-0.500500000000003,2.90719861927594
-0.500500000000003,-2.90719861927594
-0.500499999999998,0.84731054875049
-0.500499999999998,-0.84731054875049


==> bode_mag_c_1e-3_r1_1.dat <==
0.01,-26.0273138926979
0.0116895181649858,-26.0270433114994
0.0136644834929533,-26.0266735969251
0.0159731228006025,-26.0261684396292
0.0186718109129192,-26.025478240306
0.0218264472839749,-26.0245352530873
0.0255140652003129,-26.0232469609445
0.0298247128621689,-26.021487045374
0.0348636522767809,-26.0190830877824
0.0407539296587178,-26.0157998404064
0.0476393801040134,-26.0113165096508
0.0556881399094527,-26.0051959820471
0.0650967523045817,-25.9968432732514
0.0760949668545988,-25.9854496881994
0.0889513497310823,-25.9699182785628
0.103979841848149,-25.9487652941089
0.121547425007629,-25.9199917642767
0.142083083253392,-25.8809198435629
0.166088278262772,-25.8279916978191
0.194149194574388,-25.7565378918844
0.226951053669467,-25.6605446984027
0.26529484644319,-25.5325010886323
0.310116892657478,-25.3635206797832
0.362511704998853,-25.1441882004928
0.423758716060406,-24.8671440111132
0.495353520895917,-24.5336397995321
0.579044398060249,-24.1686398012529
0.676875000945854,-23.8516249186711
0.791234261898132,-23.7630287947331
0.924914727721733,-24.1970697171307
1.08118075107661,-25.4230953150282
1.1665895980675,-26.323011371168
1.29641217238137,-27.8469963323223
1.42171320898732,-29.3688298476947
1.54116033023164,-30.7597516378897
1.65379919797413,-31.9173913961262
1.72698329065943,-32.531562420452
1.73443646412143,-32.5861179443433
1.7590154729063,-32.7541558667776
1.85648663971947,-33.2171570863301
1.95935891215467,-33.3023686809137
2.08401518617185,-32.8439166837883
2.11530363104389,-32.6450367433709
2.29029125243379,-31.1143866541765
2.45306530647412,-29.3826022160452
2.60296153745159,-27.8423980612287
2.73980320236705,-26.7399874793677
2.86379181540187,-26.2155847724473
2.993391479679,-26.3000108587511
3.15075864316926,-27.2085669880429
3.21518247686499,-27.7629995661224
3.22459054529639,-27.8500975781187
3.28952756126197,-28.4833972161549
3.41583611150557,-29.8101739245824
3.5978008644186,-31.6935712682855
3.68814765916765,-32.4948715677041
3.76939097538836,-33.0642234278298
3.90776110721272,-33.5476393712359
3.93343167526176,-33.5566479155913
4.0740874813506,-33.1417371501916
4.3053355569229,-31.1716001906213
4.51299849756878,-28.9080455521178
4.69808878878021,-27.1872822884679
4.86200781760853,-26.4252930992606
5.03164607594059,-26.7204343517453
5.19941822622877,-27.9174427983402
5.34504471912096,-29.3386729764131
5.52227201908293,-31.1699822721881
5.72847264528315,-32.941816097454
5.87635411037749,-33.5564634149305
5.90244566011221,-33.5816442910807
5.90977986414236,-33.583802397467
6.02089449333613,-33.3517852214612
6.09465007234021,-32.9417594488614
6.09682549001614,-32.9269477425621
6.32447983763438,-30.7974280078103
6.41802000944922,-29.75852136921
6.50209686625717,-28.8392191493878
6.63991545194953,-27.5166054325369
6.83528773152865,-26.5089256085027
7.03640862762317,-26.9749056373611
7.16756501387846,-27.9459399341199
7.44335527134704,-30.6647556019324
7.68484528842539,-32.8184323438881
7.68963484461976,-32.8510954600088
7.8951679679876,-33.5689931444808
7.90404803608416,-33.5645230324743
8.02377009114574,-33.1978471828618
8.31712718282203,-30.5519341825017
8.3310532879283,-30.3963368241243
8.59445842983686,-27.6455721453609
8.68930658581524,-26.9662098261923
8.79534642311211,-26.572176196691
9.02333814652371,-27.1808523617155
9.04734702529968,-27.3418324679007
9.36051580408864,-30.2077792295173
9.50769206360168,-31.643447862538
9.61724871115296,-32.5685042437093
9.63284019228721,-32.6827557693715
9.86848351620923,-33.5322760169226
10.0014359835769,-33.0891293582189
10.2128611990397,-31.2514096728676
10.4978590673157,-28.1501385552024
10.7439039720216,-26.6349874722673
10.9957155854196,-27.3644836250574
11.1397298042038,-28.5355919619146
11.2421003506209,-29.5107161159915
11.325762041855,-30.3354524652178
11.7410243656585,-33.4150554701049
11.8299208671697,-33.4809115104641
11.8896160455487,-33.3478149976603
12.1909222204191,-30.9245147661039
12.324447659917,-29.4217318001783
12.3605710918965,-29.0237152742644
12.412827062034,-28.4733674552947
12.6804543110855,-26.7031759083379
12.7964663758566,-26.7435376967398
13.0276155333291,-28.1075428980124
13.1400108212852,-29.1150147489918
13.1740061438387,-29.4381331843716
13.4993304913271,-32.4041700960882
13.5908903002736,-32.9997175572001
13.6474123016638,-33.2558540460867
13.7784576265982,-33.4175330945056
14.0025128254368,-32.1830223315813
14.3375800202271,-28.5791950758741
14.5860656980936,-26.8229016335573
14.6037655118951,-26.7788186493089
14.6595999485534,-26.7220119091279
15.0655912210535,-29.1177264156025
15.4143130878843,-32.2652192352315
15.5053907612593,-32.8728304036728
15.7126267508738,-33.3434072046514
15.8585864677857,-32.6941376110143
16.148603924214,-29.7757790344054
16.2064194172446,-29.131647173809
16.5123163034952,-26.8626853890354
16.823987007059,-27.8533099037133
16.984879728863,-29.2006334633237
17.2762278868215,-31.8247580072587
17.3145730523932,-32.1272352836251
17.630772770811,-33.2593218383138
17.7023221965342,-33.023057579199
18.0813213106132,-29.4619505310341
18.4044569050653,-26.9549845720809
18.7333673325955,-28.0046585776214
18.8071672539456,-28.5886917136393
18.9046536549266,-29.4361150489612
19.0018855966537,-30.3152901177179
19.073429009639,-30.9553922305762
19.1981754969679,-31.9903455253482
19.531154874971,-33.165891115068
19.5403433306484,-33.1445889069072
19.9391265937362,-29.7886651624454
20.2784786858011,-27.0556358669447
20.3775974495283,-26.9789755551377
20.8143710653502,-29.7396702118918
20.9910372010855,-31.2786454103379
21.4070159021949,-33.0750404029048
21.4119946279748,-33.0636789140715
21.7190723214992,-30.7612472213513
21.7779762267668,-30.1077225400248
22.1326483095333,-27.1643817326106
22.274558080218,-27.1390738779213
22.4300110238668,-27.8586306039646
22.4791666131328,-28.195121776389
22.9077367116881,-31.7199666805546
23.1456862776861,-32.9760734037554
23.2715006962846,-32.9532567410558
23.2721969547496,-32.9514246433354
23.3249870047374,-32.757060804884
23.5960330851013,-30.4144604046801
23.9652262915456,-27.2808362840143
24.3401960462424,-28.439071949359
24.5375110663982,-30.0295723311369
24.8826623216391,-32.5476658457127
24.9394492867265,-32.7779105058388
25.1078829781131,-32.8352345857362
25.3914851167436,-30.7037049819228
25.5211111106232,-29.3030966992934
25.7744780561643,-27.4045071069385
25.9513567884016,-27.4089204847134
26.1970605637362,-28.8299581380867
26.5526279895053,-31.6325449248403
26.5964692989092,-31.9299404737598
26.6944738658549,-32.4774764995978
26.9193614337826,-32.7102794335165
27.1625472625771,-30.9699303169587
27.2581990078769,-29.9572717572749
27.4846024057592,-27.8967465234944
27.558681111012,-27.5348045813134
27.726799659901,-27.4787902133887
28.058260472275,-29.450988007286
28.3666594054232,-31.7816409031292
28.6757966400455,-32.6559682482054
28.7041720820346,-32.5791274083702
28.8475601726897,-31.7404648897503
28.9074628749819,-31.2075121917313
29.3161300834956,-27.6710453387751
29.5387670801327,-27.7535544496925
29.6488806538288,-28.3131269889267
30.0439440146692,-31.194242020005
30.4605713922442,-32.4425920220934
30.6245049487911,-31.4110766969018
31.0451405167274,-27.8124532461055
31.2806524969588,-27.8996439477077
31.5847565819183,-29.8005004388221
32.0901335121752,-32.4757568685998
32.1868397221065,-32.3015694418791
32.3119772982864,-31.5759193263046
32.7440519106806,-27.9581599158429
32.8218628619951,-27.7620233548462
32.981139515383,-28.0055340252454
33.0415888061412,-28.2739957281211
33.2234503679466,-29.4008412297946
33.5292414924956,-31.4987415259817
33.6661930652297,-32.1518248256177
33.8812841605783,-32.1570409188563
33.9682157343108,-31.6984433743635
34.4112302833918,-28.1072061320754
34.4168831914141,-28.0846730958794
34.6831731373697,-28.2483828145054
34.7502386542396,-28.5782813697167
35.0919552531502,-30.818419258138
35.5422409835205,-32.0100721102645
35.7183403778346,-30.8457938043006
36.0450704135422,-28.2585453052978
36.5043294815992,-29.3699548922069
36.9379049735506,-31.8866602602693
37.1624772455107,-31.8834790712583
37.1680778457819,-31.8618088073976
37.5055875908287,-29.2914378196857
37.6439978621494,-28.4110499354955
38.1132724410213,-29.4919821793264
38.1713944080219,-29.8550487591701
38.2866654571362,-30.5807270318462
38.5204134320141,-31.75404360798
38.6307504415358,-31.9519054517507
38.7398197804138,-31.7784551373586
38.7571957856899,-31.7134684882634
39.2064708341628,-28.5635219629145
39.2333180842329,-28.4597029208491
39.5336622757836,-28.7951400382819
39.9451725363937,-31.1194063415129
40.0941451072263,-31.7030636750454
40.308031089704,-31.5663271328127
40.6681994207025,-29.045295302079
40.7309819186231,-28.7147077577783
40.7493211525179,-28.6406625098771
41.3303703027051,-30.3618430104907
41.4982331559027,-31.2238435193625
41.8190570478507,-31.4217008742318
41.909114952158,-30.9417346785714
42.216059732394,-28.8633183004743
42.2639826919325,-28.6920211176365
42.4958095236826,-28.8207198967635
43.1608762770075,-31.5486192966913
43.2887856198505,-31.2809223215869
43.6602704838754,-29.0080548041526
43.9509323258499,-28.9706412020202
44.5548230367058,-31.4093494883658
44.5640404713252,-31.4140797287276
44.7157690250318,-31.1453117790942
44.9601128981103,-29.6907639370157
45.0622194675396,-29.1476396219137
45.0738018606819,-29.1012241466537
45.5585025554081,-29.947968416807
45.5853690335201,-30.0773083333926
46.0986012646657,-31.0161440920536
46.2951613659584,-29.9383805413001
46.3242128133691,-29.7652509325205
46.4205524964752,-29.2808517723545
46.822739413541,-29.5963783777683
47.2116483938553,-31.0854311810227
47.4359195824074,-30.8946124311737
47.7339572776849,-29.4065658498226
48.1986643627483,-29.9310411688664
48.2521961882258,-30.1528482029766
48.3770245848606,-30.6383858611666
48.7264058665468,-30.7817909221531
48.8471789581496,-30.2434166419775
49.0011647332126,-29.5237925279431
49.0465391506454,-29.3801413337019
49.6851310985931,-30.7425138622157
49.7888515194553,-30.9135483415894
49.9687879964055,-30.6785985507414
50.1305126065197,-29.9975949746693
50.2209502690433,-29.6317184086872
50.65251852332,-29.9384444475188
51.105408890874,-30.726197836978
51.1618411342858,-30.5857671316717
51.3921349929222,-29.7297427163689
51.7575073725299,-29.8061054358471
52.3043889637319,-30.5038162434955
52.3703915171966,-30.2987971731832
52.5135868816897,-29.8175083762901
52.5808124338631,-29.6615549302976
53.2742799273845,-30.6141497987518
53.3953048744003,-30.4330378598989
53.5842218983419,-29.8949254049512
53.7423941094575,-29.6811290977836
53.8755519685793,-29.8045275923514
54.4335130935293,-30.3734929726441
54.5264650920635,-30.1487603108653
54.603005058757,-29.9621852720117
55.080899597464,-30.2463028219378
55.2343247986759,-30.4510877616194
55.4179897637761,-30.3250218958787
55.568951447837,-30.0197659107367
55.9127134067099,-30.0384303035781
56.3477639670372,-30.287269327847
56.4811271846918,-30.0684282419762
56.8753809182507,-30.1617416947218
57.0902328681491,-30.3454540209009
57.2219186937783,-30.2597248331097
57.3386503364075,-30.1092063056652
57.3794305989862,-30.0635569466954
57.5639445838952,-30.026867069435
58.0395917573286,-30.2417794207221
58.1406917798843,-30.1433942551481
58.1479376450356,-30.136672098157
58.2941834064649,-30.0642853178044
58.7999766525704,-30.2327995348661
58.8864760112111,-30.1725345260606
58.9914263835096,-30.1208860558011
59.150394912783,-30.1522184192945
59.5023233584334,-30.232221182812
59.5752819020254,-30.1984125256767
59.6194876518993,-30.1798227841861
60.1459390836149,-30.2396690944479
60.2064434023182,-30.2230644426794
60.7011910662825,-30.2579215453223
60.7301889549509,-30.2551083340645
60.779350189152,-30.2488065712081
61.0336681343027,-30.2565861688278
61.2544966479012,-30.2790368329678
61.2934482607932,-30.2782964029766
61.5250131852595,-30.2912631819807
61.7183449586266,-30.3127188890922
61.748240475775,-30.3146313935832
62.1212763171886,-30.3584063032639
62.1432870364555,-30.3614454090905
62.4628932414303,-30.4192511384478
62.478205916667,-30.4227260023695
62.6095093788796,-30.4558802855442
62.7428587311517,-30.4977817529757
62.7526732330929,-30.5012517069226
62.9608966022354,-30.5906473251882
62.9664235600572,-30.5934925392422
63.1167917604259,-30.6817906781197
63.119250187455,-30.6834131026849
63.2103904145239,-30.7475047500658
63.2110053215986,-30.7479621782339
63.8182798971913,-31.2615905395996
64.5594483732052,-31.7990724066042
65.466017624484,-32.3099197571828
66.5778391172008,-32.815630771065
67.9457510345488,-33.3332504763063
69.6352534707405,-33.8753969188927
71.7317096605759,-34.4527412848808
74.3478451225905,-35.075475714892
77.6347790005762,-35.7542460846752
81.7986069817967,-36.5008792889764
87.1259232897952,-37.3290780673431
94.0241223441204,-38.2551878370427
100,-38.9615501236564


==> bode_phase_c_1e-3_r1_1.dat <==
0.01,0.0811065958202083
0.0116895181649858,0.0947855588335426
0.0136644834929533,0.110761186224555
0.0159731228006025,0.129412889663631
0.0186718109129192,0.151179037958644
0.0218264472839749,0.176563844783642
0.0255140652003129,0.206143584539861
0.0298247128621689,0.240570926536213
0.0348636522767809,0.280575318581803
0.0407539296587178,0.326955955917427
0.0476393801040134,0.380561616330068
0.0556881399094527,0.442248009579316
0.0650967523045817,0.512797451804851
0.0760949668545988,0.592776312856099
0.0889513497310823,0.682290689596103
0.103979841848149,0.780576773418093
0.121547425007629,0.885324063692101
0.142083083253392,0.991568460445116
0.166088278262772,1.08989500759789
0.194149194574388,1.16353594021739
0.226951053669467,1.1837076469248
0.26529484644319,1.1021576828525
0.310116892657478,0.839348212579881
0.362511704998853,0.266015943961317
0.423758716060406,-0.824562669943945
0.495353520895917,-2.75438853806417
0.579044398060249,-5.99744064100769
0.676875000945854,-11.1578451016901
0.791234261898132,-18.7121801535746
0.924914727721733,-28.2592160308838
1.08118075107661,-37.6666560802756
1.1665895980675,-41.1928603218328
1.29641217238137,-43.9732291931456
1.42171320898732,-43.6703381830497
1.54116033023164,-40.6611538776873
1.65379919797413,-35.3973347214354
1.72698329065943,-30.7785927690275
1.73443646412143,-30.2602089535047
1.7590154729063,-28.4938248551057
1.85648663971947,-20.7938830251622
1.95935891215467,-12.1177558089597
2.08401518617185,-2.367333664122
2.11530363104389,-0.238852594542855
2.29029125243379,8.27015455634973
2.45306530647412,10.4307799622128
2.60296153745159,7.41436888244663
2.73980320236705,0.697545979434163
2.86379181540187,-7.85453973547161
2.993391479679,-17.5750556966544
3.15075864316926,-27.4951081741827
3.21518247686499,-30.4050846359855
3.22459054529639,-30.7650559217004
3.28952756126197,-32.7833332262074
3.41583611150557,-34.3412986507412
3.5978008644186,-31.0708038513517
3.68814765916765,-27.0628114217023
3.76939097538836,-22.2241793591846
3.90776110721272,-12.0521335674154
3.93343167526176,-10.0347236005481
4.0740874813506,0.541208715580706
4.3053355569229,11.6553281977935
4.51299849756878,12.0544208108954
4.69808878878021,4.62217513415401
4.86200781760853,-6.70833504224083
5.03164607594059,-19.3350729826311
5.19941822622877,-28.5490396740126
5.34504471912096,-32.3689090422641
5.52227201908293,-31.4717146664936
5.72847264528315,-22.869399416724
5.87635411037749,-12.5956488720743
5.90244566011221,-10.5958900139698
5.90977986414236,-10.0305695303863
6.02089449333613,-1.629121077872
6.09465007234021,3.34287147547884
6.09682549001614,3.47770352954542
6.32447983763438,12.5247990763165
6.41802000944922,12.9851538359281
6.50209686625717,11.7206369343837
6.63991545194953,6.32669014252263
6.83528773152865,-6.84663690007953
7.03640862762317,-21.5069433914499
7.16756501387846,-28.3795256816966
7.44335527134704,-32.4323927860776
7.68484528842539,-24.1695784638616
7.68963484461976,-23.8993112272612
7.8951679679876,-9.64354384302013
7.90404803608416,-8.96543614594749
8.02377009114574,-0.173990474470189
8.31712718282203,11.9664923908935
8.3310532879283,12.0815705707779
8.59445842983686,5.9567522719197
8.68930658581524,0.263756933697831
8.79534642311211,-7.45616625561248
9.02333814652371,-23.6900003779807
9.04734702529968,-25.0548369466166
9.36051580408864,-33.3637442261753
9.50769206360168,-30.9785346835878
9.61724871115296,-26.6041915975958
9.63284019228721,-25.808152980014
9.86848351620923,-9.9163408740816
10.0014359835769,-0.310120792939085
10.2128611990397,9.58428776144587
10.4978590673157,7.07232929641767
10.7439039720216,-8.29563659039348
10.9957155854196,-25.7941654752206
11.1397298042038,-31.8786535375711
11.2421003506209,-33.9194948187519
11.325762041855,-34.168658007252
11.7410243656585,-17.1012407248028
11.8299208671697,-10.5293430714062
11.8896160455487,-6.11688372251486
12.1909222204191,8.65883221860827
12.324447659917,8.86780453703646
12.3605710918965,8.18733140020597
12.412827062034,6.66135827402622
12.6804543110855,-9.27144712627573
12.7964663758566,-17.9432251446192
13.0276155333291,-31.1002709646621
13.1400108212852,-34.2714443529365
13.1740061438387,-34.7846307985291
13.4993304913271,-29.2793926950076
13.5908903002736,-24.405988887729
13.6474123016638,-20.789127524422
13.7784576265982,-11.3482022514714
14.0025128254368,2.92407206164406
14.3375800202271,5.19904134912911
14.5860656980936,-9.03142555940318
14.6037655118951,-10.3411979211704
14.6595999485534,-14.518039035961
15.0655912210535,-35.270922758496
15.4143130878843,-30.9871749250788
15.5053907612593,-26.4167452958515
15.7126267508738,-12.3077505064402
15.8585864677857,-2.43366779995385
16.148603924214,5.57078463396222
16.2064194172446,4.71829273238661
16.5123163034952,-11.483981438134
16.823987007059,-31.5324937513726
16.984879728863,-36.4509270053766
17.2762278868215,-34.0498950975426
17.3145730523932,-32.6497445284012
17.630772770811,-13.3734913682851
17.7023221965342,-8.36847325932518
18.0813213106132,3.25358842837157
18.4044569050653,-12.689178395403
18.7333673325955,-33.2716986545961
18.8071672539456,-35.8613551985732
18.9046536549266,-37.8669151732011
19.0018855966537,-38.2746055141669
19.073429009639,-37.5638154810141
19.1981754969679,-34.2617103853635
19.531154874971,-14.5262270743385
19.5403433306484,-13.8795446544458
19.9391265937362,1.48305572668919
20.2784786858011,-13.9515808715006
20.3775974495283,-21.0371832245733
20.8143710653502,-39.237306413592
20.9910372010855,-37.8655902656477
21.4070159021949,-16.0995570864529
21.4119946279748,-15.7550677251563
21.7190723214992,-1.01963645355715
21.7779762267668,-0.582700330309399
22.1326483095333,-15.2690251279496
22.274558080218,-25.1327420268639
22.4300110238668,-33.9645021941912
22.4791666131328,-36.0220861348632
22.9077367116881,-37.3314948223558
23.1456862776861,-25.5252426075672
23.2715006962846,-17.0539209395338
23.2721969547496,-17.006923728452
23.3249870047374,-13.5319757306552
23.5960330851013,-2.93362547273171
23.9652262915456,-16.6411347320049
24.3401960462424,-38.0704815321836
24.5375110663982,-41.4527512162613
24.8826623216391,-32.515276575514
24.9394492867265,-29.3330388132026
25.1078829781131,-18.4195802548413
25.3914851167436,-5.5573316875613
25.5211111106232,-5.97010523738002
25.7744780561643,-18.0685965132195
25.9513567884016,-29.7231946283858
26.1970605637362,-40.4876979984388
26.5526279895053,-39.4970464787826
26.5964692989092,-38.006044735225
26.6944738658549,-33.6263849041935
26.9193614337826,-19.8506063074639
27.1625472625771,-8.43670212068926
27.2581990078769,-7.61285573547598
27.4846024057592,-15.0466607320486
27.558681111012,-19.5527077412044
27.726799659901,-30.4141131301048
28.058260472275,-42.9628057996195
28.3666594054232,-39.6079856582823
28.6757966400455,-23.1186331555813
28.7041720820346,-21.3466245207797
28.8475601726897,-13.6572151521791
28.9074628749819,-11.5479858670277
29.3161300834956,-21.0950666789348
29.5387670801327,-34.7389914821221
29.6488806538288,-39.7741023609221
30.0439440146692,-42.9024395326119
30.4605713922442,-22.9078509944668
30.6245049487911,-14.8595577769695
31.0451405167274,-22.6973400825461
31.2806524969588,-36.6194387791595
31.5847565819183,-45.3499617691373
32.0901335121752,-30.2189875625333
32.1868397221065,-24.5347469876904
32.3119772982864,-18.3315916348313
32.7440519106806,-24.3610715296004
32.8218628619951,-28.9894728745649
32.981139515383,-37.930853758762
33.0415888061412,-40.6522232009357
33.2234503679466,-45.7274734034768
33.5292414924956,-43.3715994626725
33.6661930652297,-37.9870754945256
33.8812841605783,-26.2277471671842
33.9682157343108,-21.9168525845982
34.4112302833918,-26.0875105513654
34.4168831914141,-26.3990559936105
34.6831731373697,-40.7723832183422
34.7502386542396,-43.3688162443186
35.0919552531502,-46.6488500649715
35.5422409835205,-27.987030951594
35.7183403778346,-21.2021559069968
36.0450704135422,-27.8774518493175
36.5043294815992,-47.4758642533444
36.9379049735506,-41.2836702658651
37.1624772455107,-30.0868917221413
37.1680778457819,-29.8123203087171
37.5055875908287,-24.3597881681262
37.6439978621494,-29.7310798559201
38.1132724410213,-48.6650836287276
38.1713944080219,-49.2308557459787
38.2866654571362,-48.9681435188708
38.5204134320141,-42.8951482357424
38.6307504415358,-37.8762063668023
38.7398197804138,-32.510663420741
38.7571957856899,-31.7026962210367
39.2064708341628,-31.6478182295923
39.2333180842329,-32.9211475186316
39.5336622757836,-46.5208038465667
39.9451725363937,-48.2245638487286
40.0941451072263,-43.3418208813936
40.308031089704,-33.6564321543777
40.6681994207025,-31.1897272279748
40.7309819186231,-33.626187352499
40.7493211525179,-34.4321036812378
41.3303703027051,-51.1509063797386
41.4982331559027,-48.3551482545766
41.8190570478507,-35.6708474112948
41.909114952158,-32.706396219784
42.216059732394,-35.6636758505212
42.2639826919325,-37.679398653176
42.4958095236826,-47.5066946762116
43.1608762770075,-42.8626029399894
43.2887856198505,-37.742186711648
43.6602704838754,-37.7566346057856
43.9509323258499,-49.2119291661457
44.5548230367058,-45.8438364746236
44.5640404713252,-45.4964129118709
44.7157690250318,-39.865534818242
44.9601128981103,-37.3291205236019
45.0622194675396,-39.900203527804
45.0738018606819,-40.2912182746747
45.5585025554081,-54.1192914522249
45.5853690335201,-54.1997799128641
46.0986012646657,-42.0347763898666
46.2951613659584,-39.6203546695969
46.3242128133691,-39.9332026357174
46.4205524964752,-42.0882822129233
46.822739413541,-54.3132260707664
47.2116483938553,-51.1425041155349
47.4359195824074,-44.2426112820285
47.7339572776849,-44.3135552564259
48.1986643627483,-56.1025344416271
48.2521961882258,-56.2446331754758
48.3770245848606,-55.2887262413862
48.7264058665468,-46.4806340402856
48.8471789581496,-44.8666735168392
49.0011647332126,-46.5675811557214
49.0465391506454,-47.7339173414329
49.6851310985931,-55.5346799543851
49.7888515194553,-53.1879211312855
49.9687879964055,-48.7394832993501
50.1305126065197,-47.5954360267218
50.2209502690433,-48.8409504044001
50.65251852332,-58.1965701631233
51.105408890874,-52.0720193109232
51.1618411342858,-51.0090624150343
51.3921349929222,-51.1235137344072
51.7575073725299,-58.8539983690127
52.3043889637319,-53.278827390647
52.3703915171966,-52.664685236662
52.5135868816897,-53.4046760141855
52.5808124338631,-54.5975691053765
53.2742799273845,-57.3481346720456
53.3953048744003,-55.5381327147365
53.5842218983419,-55.6737457760098
53.7423941094575,-58.4305290507166
53.8755519685793,-60.7455928962012
54.4335130935293,-57.776620871773
54.5264650920635,-57.4600485232204
54.603005058757,-57.9203255111375
55.080899597464,-63.1037283625407
55.2343247986759,-61.9040024276921
55.4179897637761,-59.9846375902377
55.568951447837,-60.1347243110976
55.9127134067099,-64.2226328041337
56.3477639670372,-62.1536524075656
56.4811271846918,-62.3083722086361
56.8753809182507,-65.8455055045707
57.0902328681491,-64.9916321826915
57.2219186937783,-64.276662019635
57.3386503364075,-64.434213867041
57.3794305989862,-64.6985722246812
57.5639445838952,-66.4543716617174
58.0395917573286,-66.3485499943749
58.1406917798843,-66.5070560081741
58.1479376450356,-66.5397606539366
58.2941834064649,-67.5954253616708
58.7999766525704,-68.3663667335893
58.8864760112111,-68.523834277244
58.9914263835096,-69.0912697423743
59.150394912783,-70.0851143728719
59.5023233584334,-70.3294712089044
59.5752819020254,-70.4837444691929
59.6194876518993,-70.6564161827611
60.1459390836149,-72.2394295366767
60.2064434023182,-72.3881388219326
60.7011910662825,-74.0318166120093
60.7301889549509,-74.0994751808121
60.779350189152,-74.2400000451959
61.0336681343027,-75.2525048595507
61.2544966479012,-75.9131649185644
61.2934482607932,-76.0426346167075
61.5250131852595,-76.9679654788067
61.7183449586266,-77.6815398066817
61.748240475775,-77.7968927494608
62.1212763171886,-79.3974835549934
62.1432870364555,-79.4955848977311
62.4628932414303,-81.035056674276
62.478205916667,-81.1128660604471
62.6095093788796,-81.8005017966564
62.7428587311517,-82.5325959624057
62.7526732330929,-82.5876386162221
62.9608966022354,-83.7831995860005
62.9664235600572,-83.8153063619847
63.1167917604259,-84.6779087590245
63.119250187455,-84.6916654710019
63.2103904145239,-85.1871861514835
63.2110053215986,-85.1904166229073
63.8182798971913,-87.3375412680972
64.5594483732052,-88.2699377440834
65.466017624484,-88.7522846405645
66.5778391172008,-89.0554483244595
67.9457510345488,-89.268284722357
69.6352534707405,-89.4277709438518
71.7317096605759,-89.552140412073
74.3478451225905,-89.6514824717734
77.6347790005762,-89.7318582421158
81.7986069817967,-89.7971472033712
87.1259232897952,-89.849975378543
94.0241223441204,-89.8922293356743
100,-89.9159929780628


==> error_H2_foarnoldi.dat <==
8,0.542295235577867
12,0.412531162212977
16,0.34676877031375
20,0.316550421398088
24,0.273844821333896
28,0.214467315913689
32,0.229896793709909
36,0.221091306213712


==> error_H2_soarnoldi.dat <==
8,0.484042446309333
12,0.385288225339216
16,0.323553955063863
20,0.282213586405932
24,0.245886097991625
28,Inf
32,0.382909508574389
36,Inf


==> error_H2_symph.dat <==
8,0.475714660761282
12,0.377347359703138
16,0.314631464618184
20,0.27647995510778
24,0.262656696618569
28,0.219968149661967
32,0.198815975767816
36,0.185497829700726


==> error_Hinf_foarnoldi.dat <==
8,0.755102106166855
12,0.550313939599
16,0.397553901540049
20,0.345244698805784
24,0.277357703856625
28,0.16143245827906
32,0.222979839919862
36,0.207058129535744


==> error_Hinf_soarnoldi.dat <==
8,0.651268443617681
12,0.487923030707764
16,0.387122536289815
20,0.315710147307225
24,0.249979457103706
28,Inf
32,1.65144235018785
36,Inf


==> error_Hinf_symph.dat <==
8,0.647780012320702
12,0.484789831176828
16,0.366630395808617
20,0.303249601184186
24,0.288828759323328
28,0.241000995888543
32,0.198893626604347
36,0.19183568946809

